Hallucinating robots: Inferring Obstacle Distances from Partial Laser Measurements

Many mobile robots rely on 2D laser scanners for localization, mapping, and navigation. However, those sensors are unable to correctly provide distance to obstacles such as glass panels and tables whose actual occupancy is invisible at the height the sensor is measuring. In this work, instead of estimating the distance to obstacles from richer sensor readings such as 3D lasers or RGBD sensors, we present a method to estimate the distance directly from raw 2D laser data. To learn a mapping from raw 2D laser distances to obstacle distances we frame the problem as a learning task and train a neural network formed as an autoencoder. A novel configuration of network hyperparameters is proposed for the task at hand and is quantitatively validated on a test set. Finally, we qualitatively demonstrate in real time on a Care-O-bot 4 that the trained network can successfully infer obstacle distances from partial 2D laser readings.

==> Figures/sample1.csv <==
x yd y
2.3700000000000001 2.3280599999999998 2.3280599999999998
2.4199999999999999 2.33657 2.33657
2.4700000000000002 2.3595999999999999 2.3595999999999999
2.5099999999999998 2.4232400000000003 2.4232400000000003
2.5600000000000001 2.4719900000000004 2.4719900000000004
2.6200000000000001 2.4990200000000002 2.4990200000000002
2.6899999999999999 2.5709299999999997 2.5709299999999997
2.73 2.5817000000000001 2.5817000000000001
2.8199999999999998 2.6612299999999998 2.6612299999999998
2.8399999999999999 2.7093400000000001 2.7093400000000001
2.9300000000000002 2.78112 2.78112
3.0099999999999998 2.8557999999999999 2.8557999999999999
3.0899999999999999 2.9139400000000002 2.9139400000000002
3.1600000000000001 2.9969299999999999 2.9969299999999999
3.25 3.06094 3.06094
3.3399999999999999 3.1567599999999998 3.1567599999999998
3.4399999999999999 3.25671 3.25671
3.52 3.3096999999999999 3.3096999999999999
3.6400000000000001 3.42354 3.42354
3.7599999999999998 3.5445099999999998 3.5445099999999998
3.8900000000000006 3.6405199999999995 3.6405199999999995
4.0 3.7348699999999999 3.7348699999999999
4.0899999999999999 3.7329800000000004 3.7329800000000004
4.0800000000000001 3.7550500000000007 3.7550500000000007
4.0700000000000003 3.7075499999999999 3.7075499999999999
4.0800000000000001 3.6666099999999999 3.6666099999999999
29.960000000000001 3.8174099999999997 3.8174099999999997
29.960000000000001 3.8037000000000005 3.8037000000000005
29.960000000000001 3.7551600000000001 3.7551600000000001
5.5899999999999999 3.7874699999999999 3.7874699999999999
29.960000000000001 3.7843500000000003 3.7843500000000003
29.960000000000001 3.8534100000000002 3.8534100000000002
29.960000000000001 3.84605 3.84605
6.9400000000000004 3.8431799999999998 3.8431799999999998
29.960000000000001 3.7939400000000001 3.7939400000000001
29.960000000000001 3.78735 3.78735
29.960000000000001 3.7860600000000004 3.7860600000000004
29.960000000000001 3.8168500000000001 3.8168500000000001
29.960000000000001 3.8109500000000005 3.8109500000000005
11.359999999999999 3.7669500000000005 3.7669500000000005
11.289999999999999 3.9286000000000003 3.9286000000000003
11.300000000000001 3.8808800000000003 3.8808800000000003
29.960000000000001 3.8798699999999999 3.8798699999999999
29.960000000000001 3.9155699999999998 3.9155699999999998
4.0199999999999996 3.8271000000000006 3.8271000000000006
3.9900000000000002 3.7797499999999999 3.7797499999999999
3.9900000000000002 3.7371500000000002 3.7371500000000002
3.9799999999999995 3.7759200000000002 3.7759200000000002
3.9699999999999998 3.8541199999999995 3.8541199999999995
3.9799999999999995 3.85161 3.85161
3.9799999999999995 3.8504199999999993 3.8504199999999993
3.9900000000000002 3.8897499999999994 3.8897499999999994
4.0 3.8447300000000002 3.8447300000000002
4.0099999999999998 3.8426099999999992 3.8426099999999992
4.0099999999999998 3.8411299999999997 3.8411299999999997
4.0 3.8825800000000008 3.8825800000000008
4.0099999999999998 3.9255299999999997 3.9255299999999997
4.0099999999999998 3.8804300000000009 3.8804300000000009
4.0099999999999998 3.9242700000000004 3.9242700000000004
29.960000000000001 3.9685500000000005 3.9685500000000005
29.960000000000001 3.9681200000000003 3.9681200000000003
14.949999999999999 3.96801 3.96801
14.99 3.8792499999999999 3.8792499999999999
29.960000000000001 3.87934 3.87934
29.960000000000001 3.9688099999999999 3.9688099999999999
29.960000000000001 4.0156800000000006 4.0156800000000006
29.960000000000001 4.0168499999999998 4.0168499999999998
29.960000000000001 4.0186599999999997 4.0186599999999997
29.960000000000001 4.0193699999999994 4.0193699999999994
29.960000000000001 4.0680000000000005 4.0680000000000005
29.960000000000001 4.0712299999999999 4.0712299999999999
29.960000000000001 4.0727900000000004 4.0727900000000004
4.0899999999999999 3.98292 3.98292
4.0599999999999996 3.9847799999999998 3.9847799999999998
4.0700000000000003 3.8152900000000001 3.8152900000000001
3.6600000000000001 3.5434199999999998 3.5434199999999998
3.6099999999999999 3.6578900000000001 3.6099999999999999
3.5899999999999999 3.6249400000000001 3.5899999999999999
3.5800000000000001 3.6265499999999999 3.5800000000000001
3.5699999999999998 3.5925500000000001 3.5699999999999998
3.5600000000000001 3.59694 3.5600000000000001
3.5699999999999998 3.6015900000000003 3.5699999999999998
3.5800000000000001 3.6055000000000001 3.5800000000000001
3.6099999999999999 3.6106300000000005 3.6099999999999999
3.6400000000000001 3.65361 3.6400000000000001
3.6600000000000001 3.6604900000000002 3.6600000000000001
3.54 3.5920800000000002 3.54
3.4700000000000002 3.4584999999999999 3.4584999999999999
3.3900000000000001 3.3640099999999999 3.3640099999999999
3.29 3.3089199999999996 3.29
3.21 3.2521400000000003 3.21
3.1400000000000001 3.1458400000000002 3.1400000000000001
3.0800000000000001 3.0963400000000001 3.0800000000000001
3.02 3.04758 3.02
2.9399999999999999 2.9552999999999998 2.9399999999999999
2.8700000000000001 2.9353700000000003 2.8700000000000001
2.8100000000000001 2.8495400000000002 2.8100000000000001
2.7599999999999998 2.7908200000000001 2.7599999999999998
2.7000000000000002 2.7338 2.7000000000000002
2.6499999999999999 2.6808299999999998 2.6499999999999999
2.6400000000000001 2.6436799999999998 2.6400000000000001
2.5899999999999999 2.61389 2.5899999999999999
2.5099999999999998 2.5493099999999997 2.5099999999999998
2.4700000000000002 2.5043099999999998 2.4700000000000002
2.4500000000000002 2.4456900000000004 2.4456900000000004
2.3999999999999999 2.4205900000000002 2.3999999999999999
2.3799999999999999 2.3642400000000001 2.3642400000000001
2.3500000000000001 2.3424700000000001 2.3424700000000001
2.29 2.3190200000000001 2.29
2.2599999999999998 2.2829099999999998 2.2599999999999998
2.2200000000000002 2.24884 2.2200000000000002
2.2000000000000002 2.2170900000000002 2.2000000000000002
2.1600000000000001 2.17299 2.1600000000000001
2.1299999999999999 2.1442200000000002 2.1299999999999999
2.1099999999999999 2.11341 2.1099999999999999
2.0800000000000001 2.07836 2.07836
2.0600000000000001 2.0604900000000002 2.0600000000000001
2.0299999999999998 2.0218700000000003 2.0218700000000003
2.0 2.01179 2.0
1.98 1.9875499999999999 1.98
1.9599999999999997 1.9380000000000002 1.9380000000000002
1.9399999999999999 1.9257700000000002 1.9257700000000002
1.9099999999999999 1.90313 1.90313
1.8999999999999997 1.88015 1.88015
1.8799999999999999 1.86772 1.86772
1.8600000000000001 1.8641000000000001 1.8600000000000001

